Free wreath product quantum groups and standard invariants of subfactors

By a construction of Vaughan Jones, the bipartite graph $\Gamma(A)$ associated with the natural inclusion of $\mathbb C$ inside a finite-dimensional $C^*$-algebra $A$ gives rise to a planar algebra $\mathcal P^{\Gamma(A)}$. We prove that every subfactor planar subalgebra of $\mathcal P^{\Gamma(A)}$ is the fixed point planar algebra of a uniquely determined action of a compact quantum group $\mathbb G$ on $A$. We use this result to introduce a conceptual framework for the free wreath product operation on compact quantum groups in the language of planar algebras/standard invariants of subfactors. Our approach unifies both previous definitions of the free wreath product due to Bichon and Fima-Pittau and extends them to a considerably larger class of compact quantum groups. In addition, we observe that the central Haagerup property for discrete quantum groups is stable under the free wreath product operation (on their duals) and we deduce a positive answer to a conjecture of Banica and Bichon on the distribution of the character of a free wreath product.

==> arXiv version2/Compositionplanartangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Compositionplanartangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{393.53484419pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.42478362)%
    \put(0,0){\includegraphics[width=\unitlength]{Compositionplanartangle.pdf}}%
    \put(0.30520159,0.03962503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.37616205,0.1560729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.42164945,0.21702609){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.44530288,0.04599334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.58449451,0.14606569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    \put(0.74945358,0.04682694){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.91475993,0.02731876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.88395763,0.22958805){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.80695145,0.14744827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.81824569,0.12485978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.76793503,0.07660264){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.08867268,0.32240607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.03528179,0.38709118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.09688665,0.23821277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.1235821,0.30597813){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/Connectedcomponent.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Connectedcomponent.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{184.9608448pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.98585681)%
    \put(0,0){\includegraphics[width=\unitlength]{Connectedcomponent.pdf}}%
    \put(0.03796565,0.3464793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.35691374,0.66105819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.49235744,0.64139702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.28700729,0.18263616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.84625882,0.56493691){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/TrRtangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'TrRtangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{248.91783976pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.42109619)%
    \put(0,0){\includegraphics[width=\unitlength]{TrRtangle.pdf}}%
    \put(0.00619828,0.18071037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.09343302,0.1944843){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.00619828,0.18071037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.57781543,0.19218857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.67423278,0.19677993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/annulartangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'annulartangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{annulartangle.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/conjugatetangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'conjugatetangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66666667)%
    \put(0,0){\includegraphics[width=\unitlength]{conjugatetangle.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/constructionR.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'constructionR.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{143.76205142pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.99956837)%
    \put(0,0){\includegraphics[width=\unitlength]{constructionR.pdf}}%
    \put(0.01154188,0.52758654){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.37789262,0.25832158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.62704038,0.4881391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.9096911,0.42594026){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.10855922,0.52897501){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.36189803,0.9657886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.40479797,0.00586907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.56296779,0.01265451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.95085375,0.5543945){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.00731584,0.65856317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.91556255,0.68357627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
  \end{picture}%
\endgroup


==> arXiv version2/constructionR1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'constructionR1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{370.46538723pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.39560279)%
    \put(0,0){\includegraphics[width=\unitlength]{constructionR1.pdf}}%
    \put(0.00447892,0.20473417){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.14664425,0.10024375){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.24332802,0.18942628){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.3530129,0.16528952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.04212727,0.20527298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.14319061,0.37478201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.15727224,0.00227754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.21819949,0.00382002){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.37167436,0.21513721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.00359793,0.25447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.35547852,0.26603847){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.40869349,0.19508517){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Longrightarrow$}}}%
    \put(0.50577887,0.21244647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.74462805,0.19713858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.54342723,0.21298528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.64083387,0.38249428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.6593435,0.01076112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.72027075,0.01153236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.87220301,0.22284952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.50432602,0.26295354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
    \put(0.85677847,0.27297953){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{( )}}}%
  \end{picture}%
\endgroup


==> arXiv version2/curveconnectedcomponent.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'curveconnectedcomponent.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{207.14864812pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.88387412)%
    \put(0,0){\includegraphics[width=\unitlength]{curveconnectedcomponent.pdf}}%
    \put(0.02804738,0.33443708){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.31868452,0.59386485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.57226054,0.62507422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.42986787,0.41441107){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.25236463,0.19399502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.593717,0.22520433){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.75171438,0.53144618){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.74993425,0.63085361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_1$}}}%
    \put(0.63959258,0.28603563){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_2$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/descriptionblocks.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'descriptionblocks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{229.1590332bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2429715)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{descriptionblocks.pdf}}%
    \put(0.00832333,0.09550878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(-0.00289782,0.21644789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^B$}}}%
    \put(0.00084255,0.00823323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^B_1$}}}%
    \put(0.84118221,0.01322034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C^B_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{descriptionblocks.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/embeddingtangle2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'embeddingtangle2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{embeddingtangle2.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/freecomposition.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'freecomposition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{498.12356342pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.28610927)%
    \put(0,0){\includegraphics[width=\unitlength]{freecomposition.pdf}}%
    \put(0.36105539,0.15062124){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.48432832,0.19487239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.44950089,0.18644643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.45624171,0.05668607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.54274854,0.05163048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.56802651,0.19599584){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.62026773,0.12128539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.71959087,0.14656542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.81528408,0.21190687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.77883439,0.17590127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.78233052,0.07939875){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.95933523,0.08802757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.6632295,0.13804327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Longleftarrow$}}}%
    \put(0.00657573,0.15305474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.18502424,0.05081933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.21030221,0.19518467){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.30063817,0.14209912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Longrightarrow$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/irreducibletanglepng.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'irreducibletanglepng.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{439.11535705pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.42227504)%
    \put(0,0){\includegraphics[width=\unitlength]{irreducibletanglepng.pdf}}%
    \put(0.01323109,0.15776763){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.1503365,0.2801503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.26995867,0.29487304){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.16597941,0.22954093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.11905071,0.09151537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.28008056,0.10623808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.35461437,0.25070487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.01323109,0.15776763){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.1503365,0.2801503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.26995867,0.29487304){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.16597941,0.22954093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.11905071,0.09151537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.28008056,0.10623808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.35461437,0.25070487){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.83034252,0.3178773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.63894708,0.07495228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.82850222,0.09151537){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.72176246,0.24978472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/mapsFG.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mapsFG.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420.54676693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32433967)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mapsFG.pdf}}%
    \put(-0.00236857,0.27175508){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi\geq \pi_0$}}}%
    \put(-0.00100979,0.01902283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F(\pi)$}}}%
    \put(0.28433303,0.15218284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F$}}}%
    \put(0.54114156,0.26496121){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi'\geq\pi_1$}}}%
    \put(0.80746153,0.15082408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G$}}}%
    \put(0.54114156,0.01766404){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G(\pi')$}}}%
  \end{picture}%
\endgroup%


==> arXiv version2/multiplicationunit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiplicationunit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{841.88798828bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57014711)%
    \put(0,0){\includegraphics[width=\unitlength]{multiplicationunit.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/normtangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'normtangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{normtangle.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/planartangle.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'planartangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{205.21405953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82042791)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{planartangle.pdf}}%
    \put(0.57083246,0.09031915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.68778363,0.36320499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.54577157,0.42446504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.30908495,0.65279804){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{planartangle.pdf}}%
    \put(0.46501962,0.52192419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_1$}}}%
    \put(0.51514152,0.18220919){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_2$}}}%
    \put(0.76853558,0.36042035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_3$}}}%
    \put(0.74625904,0.58318424){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$D_4$}}}%
  \end{picture}%
\endgroup%


==> arXiv version2/reducedfree.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'reducedfree.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{499.73980822pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.29590158)%
    \put(0,0){\includegraphics[width=\unitlength]{reducedfree.pdf}}%
    \put(0.36393038,0.15579389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.46931989,0.07833342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.54099317,0.1444459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.62230438,0.12655292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.66351005,0.1351712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Longleftarrow$}}}%
    \put(0.2988573,0.1392139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Longrightarrow$}}}%
    \put(0.0033203,0.16226225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.1803831,0.15091425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.71564651,0.14932556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.80809926,0.10178114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.92227371,0.10553082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.39183972,0.15619332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.03608089,0.15700187){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/specialcomposition.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'specialcomposition.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{specialcomposition.pdf}}%
  \end{picture}%
\endgroup%


==> arXiv version2/specialtangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'specialtangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{356.68798783pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.41386317)%
    \put(0,0){\includegraphics[width=\unitlength]{specialtangle.pdf}}%
    \put(0.01855558,0.10984226){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.60988429,0.22765486){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup


==> arXiv version2/tensorbis.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tensorbis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{177.25142336bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74270613)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tensorbis.pdf}}%
    \put(0.33205455,0.35201012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2a$}}}%
    \put(0.62864694,0.62281189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2b$}}}%
    \put(0.82852454,0.26819053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2c$}}}%
    \put(0.46423163,0.0650892){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.21599667,0.2230569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
    \put(0.49324605,0.45517265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$*$}}}%
  \end{picture}%
\endgroup%


==> arXiv version2/tensortangle.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tensortangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{tensortangle.pdf}}%
  \end{picture}%
\endgroup%

